Modeling spectra of MN112

MN112 is the Galactic luminous blue variable (LBV) candidate with circumstellar nebula. P Cygni is the first discovered LBV, which was recorded during major eruptions in the 17th century. The stars have similar spectra with strong emission hydrogen lines, He I, N II, Si II, and Fe III lines. We present results of the spectroscopic analysis and modeling of MN112 spectra. We obtained main stellar parameters and chemical abundances of MN112 and compared them with those of P Cygni. Atmosphere models were calculated using non-LTE radiative transfer code CMFGEN. We have used spectra of MN112 obtained with the 3.5-m telescope at the Observatory of Calar Alto and 3.5-m ARC telescope at the Apache Point Observatory. P Cygni spectra were taken with the 6-m BTA telescope. We have found the best-fit of the observed spectrum with the model at temperature $T_{\text{eff}}= 15\,200$K, clumping-corrected mass-loss rate $\dot{M}f^{-0.5}=5.74 \times 10^{-5}\, M_{\odot}\text{yr}^{-1}$, filling-factor $f=0.4$, luminosity $L=5.77 \times 10^5\, L_{\odot}$ for MN112. The ratio of helium to hydrogen He/H is 0.37 (by the number of atoms) with nitrogen overabundance ($X_\text{N}/ X_{\odot} = 6.8$) and the underabundance of carbon ($X_\text{C}/ X_{\odot} < 0.1$).

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
